LIVEditor-14B: Lightning Unified Video Editing via In-Context Sparse Attention

Video editing has evolved toward In-Context Learning (ICL) paradigms, yet the resulting quadratic attention costs create a critical computational bottleneck. In this work, we propose In-context Sparse Attention (ISA), the first near-lossless empirical sparse framework tailored for ICL video editing. Our design is grounded in two key insights: first, context tokens exhibit significantly lower saliency than source tokens; second, we theoretically prove and empirically validate that Query sharpness correlates with approximation error. Motivated by these findings, ISA implements an efficient pre-selection strategy to prune redundant context, followed by a dynamic query grouping mechanism that routes high-error queries to full attention and low-error ones to a computationally efficient 0-th order Taylor sparse attention. Furthermore, we build \textbf{\texttt{LIVEditor-14B}} , a novel lightning video editing model via ISA and a proposed video-editing data pipeline that curated a 1.7M high-quality dataset. Extensive experiments demonstrate that LIVEditor-14B achieves a $\sim$60% reduction in attention-module latency while surpassing state-of-the-art methods across EditVerseBench, IVE-Bench, and VIE-Bench, delivering near-lossless acceleration without compromising visual fidelity.

==> review.txt <==
--- PAGE 1 ---
Back toAuthor Console (/group?id=ICML.cc/2026/Conference/Authors#your-submissions)
Published: 01 May 2026, Last Modified: 01 May 2026 ICML 2026 regular
Conference, Senior Area Chairs, Area Chairs, Reviewers, Authors
Revisions (/revisions?id=70u0Cbdkd5) BibTeX
CC BY-SA 4.0 (https://creativecommons.org/licenses/by-sa/4.0/)Lightning Unified Video Editing
via In-Context Sparse Attention (/pdf?
id=70u0Cbdkd5)
Shitong Shao (/profile?id=~Shitong_Shao1),
zikai zhou (/profile?id=~zikai_zhou2), Haopeng Li (/profile?id=~Haopeng_Li4),
Yingwei Song (/profile?id=~Yingwei_Song1),
Wenliang Zhong (/profile?id=~Wenliang_Zhong3),
Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1)
Verify Author List: I have double-checked the author list and understand that additions and removals will not be
allowed after the abstract submission deadline.
TL;DR:We propose In-context Sparse Attention (ISA), the first experimentally lossless sparse framework tailored for ICL
video editing.
Abstract:
Video editing has evolved toward In-Context Learning (ICL) paradigms, yet the resulting quadratic attention costs create a
critical computational bottleneck. In this work, we propose In-context Sparse Attention (ISA), the first experimentally
lossless sparse framework tailored for ICL video editing. Our design is grounded in two key insights: first, context tokens
exhibit significantly lower saliency than source tokens; second, we theoretically prove and empirically validate that Query
sharpness correlates with approximation error. Motivated by these findings, ISA implements an efficient pre-selection
strategy to prune redundant context, followed by a dynamic query grouping mechanism that routes high-error queries to
full attention and low-error ones to a computationally efficient 0-th order Taylor sparse attention. Furthermore, we
construct a scalable pipeline to curate a 1M-sample dataset and train LIVEditor, a novel lightning video editing model via
ISA. Extensive experiments demonstrate that LIVEditor achieves a ~60% reduction in latency while surpassing state-of-the-
art methods across EditVerseBench, IVE-Bench, and VIE-Bench, delivering experimentally lossless acceleration without
compromising visual fidelity.
Primary Area:Deep Learning->Attention Mechanisms
Keywords:Sparse Attention, Video Editing, pre-selection strategy, dynamic query grouping mechanism, 0-th order Taylor
sparse attention
Ethics Agreement: I certify that all co-authors of this work have read and are committed to adhering to the Call for
Papers, Author Instructions, Research Ethics, and Peer-review Ethics.
LLM Policy: This submission allows Policy B.
Proceedings-only Option: If this paper is accepted, the authors tentatively plan to present it in person at the
conference (as a poster and, if selected, as an oral).
Reciprocal Reviewing Status: This submission is NOT exempt from the Reciprocal Reviewing requirement. (We expect
most submissions to fall in this category.)
Reciprocal Reviewing Exemption Reason: Shitong Shao (/profile?id=~Shitong_Shao1)
Reciprocal Reviewing Author: Shitong Shao (/profile?id=~Shitong_Shao1)
LLM Feedback Request: Shitong Shao (/profile?id=~Shitong_Shao1)
Submission Number:8035
Search keywords... Sort: Newest First
22 / 22 repliesshown 

 









Filter by reply type... Filter by author...
−＝ 
≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 1/21

--- PAGE 2 ---
Add:In-person Presentation QuestionnaireEveryoneProgram ChairsSubmission8035 AuthorsSubmission8035...
Submission8035 Area...Submission8035...Submission8035...Submission8035...
Submission8035...Submission8035...Conference
Paper Decision
DecisionbyProgram Chairs 30 Apr 2026, 23:54 (modified: 01 May 2026, 02:04)
Program Chairs, Authors Revisions (/revisions?id=DWgCl87yuA)
 
Decision:Accept (regular)
Comment:
This paper introduces In-context Sparse Attention (ISA) to address the computational bottleneck of in-context
learning video editing. By pruning low-saliency context tokens and routing queries based on sharpness, the
method significantly reduces latency without compromising visual fidelity.
The reviewers' consensus leaned toward acceptance (1 Accept, 2 Weak Accepts, 1 Weak Reject who indicated
willingness to raise their score). Reviewers praised the clear motivation, the solid empirical findings, and the 60%
reduction in latency. Reviewers initially raised concerns about the lack of multi-frame video results, the necessity
of the in-context learning formulation compared to cross-conditioning, and the robustness of the
hyperparameters.
During the rebuttal phase, the authors addressed these concerns effectively. They provided comprehensive video-
based demonstrations, trained extensive baselines over 5 days to justify their architecture, and conducted
additional experiments on HunyuanVideo to prove hyperparameter robustness. The reviewers found these new
experiments convincing and acknowledged that their concerns were addressed. However, one reviewer remained
somewhat hesitant about the visual quality of certain video demos.
The paper is technically solid, well-motivated, and provides meaningful speedups for the video editing
community. Therefore, we recommend acceptance. Please ensure that the final camera-ready version
incorporates all the changes promised during the rebuttal phase.
Additionally, we assure the authors that the AC has reviewed their confidential comments, and this was taken into
consideration.
Summary
Author AC Confidential Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao (/profile?
id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
31 Mar 2026, 00:33 (modified: 31 Mar 2026, 03:00)
Program Chairs, Senior Area Chairs, Area Chairs, Authors Revisions (/revisions?id=VVbbXTgwrG)

 
Comment:
We thank all reviewers for their constructive feedback and positive assessments of our paper. Reviewer [C4cr]
noted that the paper "targets a real and important problem in ICL video editing" and that ISA is "technically
sound." Reviewer [rGUN] commented that the method is "reasonable and useful," that the paper is "well
written and easy to follow," and that LIVEditor achieves an "obvious speedup without compromising visual
fidelity." Reviewer [QiAz] highlighted that the paper addresses "a real and important bottleneck in modern
video editing systems," follows "a reasonably clear conceptual arc," and provides strong empirical evaluation.
Reviewer [mj4G] appreciated the well-motivated Pre-Selection analysis, the simple and direct Block-Wise 0-th
Order Taylor Sparse Attention design, and the extensive experiments and data pipeline analysis.2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 2/21

--- PAGE 3 ---
We also appreciate the reviewers' constructive suggestions on providing stronger video-based evidence for
temporal consistency and instruction following [C4cr, mj4G], validating ISA across models and
hyperparameter settings [C4cr, rGUN], evaluating compatibility with additional acceleration techniques
[rGUN], clarifying the role of RoPE and the spatiotemporal meaning of the pre-selection blocks [rGUN, QiAz],
strengthening the theoretical justification of Theorem 3.1 [mj4G], and better motivating the ICL formulation
while clarifying the architecture of LIVEditor [QiAz, mj4G]. Below we respond to each reviewer point-by-point.
Official Review of Submission8035 by Reviewer C4cr
Official ReviewbyReviewer C4cr 13 Mar 2026, 17:58 (modified: 07 Apr 2026, 15:14)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer C4cr
Revisions (/revisions?id=nQVhFAxqbG)


Summary:
This paper studies the computational bottleneck of in-context learning (ICL) video editing It proposes In-context
Sparse Attention (ISA), built on two insights: most context tokens have low saliency, and a block-level query
sharpness correlates with 0-th order Taylor attention approximation error. ISA therefore first prunes context KV
blocks, then routes high-error ''sharp'' queries to full attention and low-error ''flat'' ones to a computationally
efficient Taylor sparse attention. On top of this, the paper builds LIVEditor, a lightning and unified video editing
model trained in two stages on a large synthetic+public dataset, and reports strong results and about 1.47× end-
to-end speedup over full attention on EditVerseBench.
Strengths And  Weaknesses:
Strengths:
S1. The paper targets a real and important problem in ICL video editing.
S2. The ISA is technically sound. While heuristic, it is reasonably well supported by analysis and experiments,
i.e., the source-vs-context attention distribution, and the sharpness correlates with Taylor approximation
error.
S3. Experimental results show that ISA is strong among the compared sparse attention baselines while
retaining a meaningful speedup.
Weaknesses:
W1. ISA assumes that most context tokens are low-saliency and can be pruned and supports this mainly with
average attention statistics. This is suggestive, but it does not fully establish that subtle, yet important edit
cues are preserved in complex scenarios. In video editing, object insertion/removl, fine localized edits, etc.
may depend exactly on the kind of subtle context cues that receive little average attention, and are therefore
easy to underestimate with average statistics. I would love to see more analysis on this point.
W2. For a video editing paper, the current evidence remains insufficiently. While reporting benchmark
metrics, I am not fully persuaded that this is adequate for assessing real-world video editing quality,
particularly regarding temporal coherence and instruction following. These aspects are difficult to judge from
the current single-frame output, especially given the lack of corresponding text instructions. In addition, in
some examples, the actual edit effect is hard to verify, e.g., the swap object in Fig 18 (row 1, col 3), the
background change in Fig 18 (last row, first col) and the add object in Fig 19 (last row, first col).
W3. ISA is governed by three sparsity hyperparameters, and the ablation shows it is highly sensitive to the
Flat Ratio. The default values ( ) seem carefully hand-chosen, which
raises some concern that the reported quality-speed tradeoff depends on a favorable tuning regime rather
than robust performance across different settings.
Soundness:2: fair
Presentation:2: fair
Significance:3: good
Originality:3: good
Key Questions For Authors:
Please see the weaknesses above. I'm happy to raise my rating if the rebuttal addresses my concerns.
Limitations:
No. The paper does not discuss its limitations.αf=0.5,αns=0.0625,αs=0.1252026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 3/21

--- PAGE 4 ---
Overall Recommendation:4: Weak accept: Technically solid paper that advances at least one sub-area of AI,
with a contribution that others are likely to build on, but with some weaknesses that limit its impact (e.g., limited
evaluation). Please use sparingly.
Confidence:3: You are fairly confident in your assessment. It is possible that you did not understand some parts
of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not
carefully checked.
Compliance With LLM Reviewing Policy:Affirmed.
Code Of Conduct Acknowledgement:Affirmed.
Final Justification:
I understand that temporal fidelity is a broader challenge and not unique to this work. Still, I think it would
strengthen the paper to discuss the possible reasons behind this phenomenon, especially since temporal fidelity
is part of the paper’s stated evaluation scope. I see the contribution of ISA, although I remain somewhat hesitant
about some of the demos.
Rebuttal by Authors
Rebuttal
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
31 Mar 2026, 00:35 (modified: 31 Mar 2026, 21:14)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors
Revisions (/revisions?id=iPDygG4Qzo)−
＝




Rebuttal:
Q1. Provide deeper analysis showing that pruning low-saliency context tokens does not hurt fine-grained
edits.
We appreciate the insightful concern regarding fine-grained edits. We have added new comparison
cases (e.g., object insertion/removal, style transfer) at https://liveditors.github.io/liveditor_demo2/
(https://liveditors.github.io/liveditor_demo2/) to address this.
1. Empirical Evidence: Visualizations show that ISA matches or even exceeds Full-Attention in
detail preservation and localized editing. We observed no performance degradation when
handling subtle context cues.
2. Theoretical Justification: While ISA prunes many tokens per layer, our 40-layer WAN backbone
ensures robustness. Since the specific tokens retained vary dynamically across layers, their
collective "union" effectively covers all spatio-temporal regions throughout the network. This
multi-layer diversity prevents permanent information loss, ensuring precise editing capabilities
across all video areas.
We will include this analysis and additional qualitative examples in the revised version.
Q2. Provide multi-frame/video evidence, clarify hard-to-verify edit cases, and include the corresponding text
instructions for the visual results.
To address the limitations of single-frame comparisons, we have provided a video-based demo in
the supplementary link (https://liveditors.github.io/liveditor_demo1/
(https://liveditors.github.io/liveditor_demo1/)). Regarding Fig. 18 (Row 1, Col 3), we apologize for
the drafting error: the label should be "Add object" (specifically, a cherry tomato), which correctly
reflects the intended edit.
We appreciate the reviewer’s suggestion regarding the clarity of instruction following. We will
include full text prompts for all visual results in the revised version. In the meantime,
comprehensive prompts and complete video sequences are available at
https://liveditors.github.io/liveditor_demo1/ (https://liveditors.github.io/liveditor_demo1/) and
https://liveditors.github.io/liveditor_demo2/ (https://liveditors.github.io/liveditor_demo2/).
Q3. Clarify whether ISA's hyperparameters are overly hand-tuned, and show robustness across settings/tasks.≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 4/21

--- PAGE 5 ---
We agree that the Flat Ratio is the most sensitive ISA hyperparameter, because it most directly
controls the quality-speed trade-off. To address the concern that our default setting may be overly
hand-tuned, we provide two complementary pieces of evidence:
1. Within-model robustness on Wan2.2. We swept the Flat Ratio on EditVerseBench while
keeping the other ISA settings fixed. The results show a smooth trade-off curve rather than a
brittle single-point optimum. In particular, there is a broad high-quality region around 0.25-
0.75: the overall Quality varies only from 7.64 to 7.77, Text Align from 19.93 to 20.00,
Temporal Consistency from 26.84 to 27.11, and Editing Quality from 23.67 to 23.80. We
therefore choose the default Flat Ratio 0.5 as the best operating point. Lower Flat Ratios
provide higher speed, while larger Flat Ratios move closer to Full-Attention with diminishing
efficiency gains, consistent with the trend already shown in Fig. 8 of the paper.
Flat Ratio (Wan2.2) 0.06250.1250.250.5 (Ours)0.75
Quality 7.29 7.617.647.77 7.66
Text Align 19.7519.9419.9320.00 19.96
Temporal Consistency26.3726.8226.8427.11 26.98
Editing Quality 23.1823.6623.6723.80 23.79
Pick Score (Frame) 98.8999.0599.2099.19 99.18
Pick Score (Video) 98.6698.8399.1099.10 99.03
2. Cross-model robustness beyond Wan2.2. To test whether the same sparsification strategy
remains effective on another backbone, we conducted additional experiments on
HunyuanVideo (hyvideo-1.5) using 4 H100 nodes for 24*5 hours. Importantly, we directly
reuse the Wan2.2-tuned ISA hyperparameters on HYVideo without model-specific
retuning. Although training has not yet fully converged within the rebuttal window, ISA already
outperforms the Full-Attention baseline across most metrics (e.g., 7.04 vs. 6.89) while delivering
a 1.39x training speedup. This suggests that, although the ISA hyperparameters are tuned on
Wan2.2, the method is not tied to a single narrow favorable regime and transfers well to
another architecture.
Method
(HYVideo-
1.5) QualityText
AlignTemporal
ConsistencyEditing
QualityPick Score
(Frame)Pick Score
(Video)SpeedUp
(Compare to
FA)
Full-Attention6.89 19.4226.93 22.15 98.02 97.92 1.00
ISA (Ours) 7.04 19.4626.89 22.43 98.16 98.06 1.39
 Replying toRebuttal by Authors
Rebuttal Acknowledgement by Reviewer C4cr
Rebuttal AcknowledgementbyReviewer C4cr 02 Apr 2026, 14:36 (modified: 07 Apr 2026, 01:28)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors
Revisions (/revisions?id=ZdYiqFd5u8)−
＝



Acknowledgement:(a) Fully resolved - My concerns have been adequately addressed. If you select
this option, please consider adjusting your score accordingly.
Reasons:
Thank you for providing the video demos. While reviewing the demo page
(https://liveditors.github.io/liveditor_demo1/ (https://liveditors.github.io/liveditor_demo1/)), I noticed
two issues related to temporal correspondence that I would appreciate clarification on.
First, several demo pairs show mismatched durations between the source and edited videos. For
example, in the horse scene (demo 4), the source is about 4 seconds while the edited video is 5
seconds; in the highway scene (demo 8), the source is 3 seconds while the edited video is 4 seconds.≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 5/21

--- PAGE 6 ---
Other demos appear temporally matched in duration. For an in-context editing method that jointly
processes source and context tokens, I would have expected temporal alignment between input and
output to be enforced, or at least handled consistently. Could the authors clarify the source of these
mismatches?
Second, in several demos, the edited videos exhibit noticeably slower motion than the source videos.
For example, in the pancake scene (demo 2), the chocolate sauce drips much more slowly in the edited
output, and in the landscape scene (demo 7), the walking figure moves at a visibly reduced pace
despite the matched video duration. Is this due to a frame-rate mismatch between source and target,
or from the decoupled RoPE making temporal alignment inherently difficult?
Because some demos are matched while others are not, it is unclear whether this reflects a systematic
limitation of the method or simply an inconsistency in the demo presentation. In either case, to my
understanding, for video editing tasks, temporal fidelity between input and output should be
fundamental, and I would appreciate clarification on how temporal correspondence is handled during
inference.
Thank you for the clarification. I understand that temporal fidelity is a broader challenge and not
unique to this work. Still, I think it would strengthen the paper to discuss the possible reasons behind
this phenomenon, especially since temporal fidelity is part of the paper’s stated evaluation scope. I'll
consider raising my score. I see the contribution of ISA, although I remain somewhat hesitant about
some of the demos.
 Replying toRebuttal Acknowledgement by Reviewer C4cr
Reply Rebuttal Comment by Authors
Reply Rebuttal Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
03 Apr 2026, 17:24
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝



Comment:
We sincerely thank the reviewer for the meticulous observations and the opportunity to clarify these
details. We address your concerns below:
1. Mismatched Durations: We sincerely apologize for this oversight. The mismatched durations were
not caused by algorithmic inconsistencies, but rather by errors in our demo preparation pipeline.
Specifically, this occurred due to two factors:
Intermediate Evaluation Files: Our evaluation pipeline relies on YAML files that extract a specific
number of frames from source videos with varying original frame rates. We mistakenly uploaded
some of these intermediate files instead of the final outputs.
Accidental Frame Interpolation: During the manual cropping of the source videos (using CapCut),
an automatic AI frame interpolation feature was inadvertently triggered, causing some videos to
be exported at 30 FPS or 60 FPS.
Fundamentally, our method maintains a strict 1-to-1 frame correspondence between the source and
target videos. To correct this presentation error, we have completely re-processed and standardized all
demo videos to a unified 16 FPS. The source and edited videos now have perfectly matched durations.
We have updated the project page accordingly: https://liveditors.github.io/liveditor_demo1/
(https://liveditors.github.io/liveditor_demo1/).
2. Slowed Motion and Temporal Fidelity: We openly acknowledge this limitation. The edited videos
do occasionally exhibit altered motion speeds (such as the chocolate sauce or the walking figure).
However, we wish to clarify that this is not inherently a fatal flaw of the decoupled RoPE, but rather
a prevalent challenge in current video diffusion models. In our empirical testing, even state-of-the-art
closed-source models with vastly larger capacities and training datasets (e.g., Kling 3.0 Omni) exhibit
similar temporal inconsistencies during the identical editing tasks (i.e., the chocolate sauce).≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 6/21

--- PAGE 7 ---
We respectfully emphasize that the core contribution of our work is to explore and optimize the
sparse attention mechanism within In-Context Learning (ICL) for video editing. Our primary
objective is to demonstrate that by utilizing our ISA, trained on our dataset (primarily derived from
Ditto), LIVEditor achieves superior editing quality and significantly faster inference speeds
compared to full attention baselines. While achieving perfect physical and temporal fidelity remains
an open problem for the broader community, we believe our current results successfully validate the
efficiency and effectiveness of ISA for visual ICL.
We hope these clarifications address your concerns regarding the demo presentation and the scope of
our contributions.
Official Review of Submission8035 by Reviewer rGUN
Official ReviewbyReviewer rGUN 11 Mar 2026, 20:48 (modified: 07 Apr 2026, 14:53)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer rGUN
Revisions (/revisions?id=gwrY0AvhCn)


Summary:
This paper proposes In-context Sparse Attention (ISA), the first experimentally lossless sparse framework tailored
for ICL video editing. They have two important empirical observations. First, the context tokens exhibit
significantly lower saliency than source tokens. Second, they theoretically prove and empirically validate that
Query sharpness correlates with approximation error. Motivated by these findings, ISA implements an efficient
pre-selection strategy to prune redundant context, followed by a dynamic query grouping mechanism to route
between full attention and sparse attention. Extensive experiments demonstrate that LIVEditor achieves a 60%
reduction in latency across various benchmarks without compromising visual fidelity.
Strengths And  Weaknesses:
Strongness:
1. The paper is well motivated by the two empirical observations. The method is reasonable and useful.
2. The paper is well written and easy to follow.
3. The experiment results demonstrate that LIVEditor achieves an obvious speedup without compromising
visual fidelity.
Weaknesses:
1. Are the empirical observations robust across various editing models? The observations are only derived from
the customized LIVEditor which is continually pretrained on Wan 2.2. I worry about that the observations may
be different in other models.
2. Are the empirical observations related to the specific design of two seperate RoPE? Could you please give me
more evidence and experiments?
3. There are many hyperparameters that require tuning. Besides, there are no ablation experiments on  and
. In my opinion, the pooling size may have a great impact on the attention distribution and the final
performance.
4. It would be better to provide the visualization comparison between original full attention and ISA to see the
influence of ISA.
5. Could the ISA be compatible with SVG[1] or other acceleration techiniques, like AdaCache, DuCa, Taylorseer,
TeaCache.
[1] Sparse VideoGen: Accelerating Video Diffusion Transformers with Spatial-Temporal Sparsity
Soundness:3: good
Presentation:3: good
Significance:3: good
Originality:3: good
Key Questions For Authors:
Please see the weaknesses and provide more evidence and experiments.
Limitations:
Please see the weaknesses.LQ
LK2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 7/21

--- PAGE 8 ---
Overall Recommendation:4: Weak accept: Technically solid paper that advances at least one sub-area of AI,
with a contribution that others are likely to build on, but with some weaknesses that limit its impact (e.g., limited
evaluation). Please use sparingly.
Confidence:3: You are fairly confident in your assessment. It is possible that you did not understand some parts
of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not
carefully checked.
Compliance With LLM Reviewing Policy:Affirmed.
Code Of Conduct Acknowledgement:Affirmed.
Final Justification:
The authors have addressed most of my concerns. I have raised the score.
Rebuttal by Authors
Rebuttal
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
31 Mar 2026, 02:27 (modified: 31 Mar 2026, 21:14)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors
Revisions (/revisions?id=Z8P7Sln1Qw)−
＝




Rebuttal:
Q1. Cross-model generalization.
To verify robustness, we conducted additional experiments on HunyuanVideo (hyvideo-1.5) using 4
H100 nodes for 24*5 hours. Although training has not yet fully converged within the rebuttal
window, ISA already consistently outperforms the Full-Attention baseline across most metrics (e.g.,
7.04 vs. 6.89) while delivering a 1.39x training speedup. We will include converged curves in the
final version.
Method
(HYVideo-1.5)QualityText
AlignTemporal
ConsistencyEditing
QualityPick Score
(Frame)Pick Score
(Video) SpeedUp
Full-Attention 6.89 19.42 26.93 22.15 98.02 97.92 1.00
ISA (Ours) 7.04 19.46 26.89 22.43 98.16 98.06 1.39
Q2. Dual-RoPE effect.
1. Context Token Importance and RoPE Design. The observed low importance of context tokens is
not a byproduct of the dual-RoPE module design. In a training-free setting, switching from two
separate RoPE modules to a single module caused context-token importance to decrease
further, suggesting the observation is not a RoPE artifact.
Block
IndexSource Token x
Source TokenSource Token x Context Token
(two seperate RoPE)Source Token x Context
Token (one RoPE)
0 0.0012823498 0.0009398725 0.0008998068
1 0.0018618515 0.0003603707 0.0003076054
2 0.0018669190 0.0003553033 0.0003182571
3 0.0016730642 0.0005491579 0.0005296185
4 0.0015613183 0.0006609039 0.0006062208
... ... ... ...
39 0.0018297837 0.0003924385 0.0003463757≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 8/21

--- PAGE 9 ---
2. Justification of the RoPE Variant. This RoPE variant was recently adopted in VideoCoF (CVPR
2026) [1]. By encoding source and target videos independently, it can extrapolate to previously
unseen lengths.
[1]. VideoCoF: Unified Video Editing with Temporal Reasoner, CVPR2026.
Q3. Ablation on  and .
We provide ablation results for block size  and source sequence length . Increasing  improves
inference speed but gradually lowers quality; we select  as the best trade-off. The impact of
 is minor, likely because most EditVerseBench samples are 3s-5s and close to our training scale.
Block Size (Wan2.2)256 64 (Ours)32 8
[8,8,4][4,4,4] [4,4,2][2,2,2]
Quality 7,69 7.85 7.89 7.91
SpeedUp 1.72x1.47x 1.23x0.29x
 (Wan2.2)2652034680 (Ours)42840
Quality 7.87 7.89 7.88
SpeedUp 1.47x1.47x 1.47x
Q4. Visual comparison.
Following your suggestion, we have provided a side-by-side visualization comparison between Full-
Attention and ISA in our anonymous demo: [https://liveditors.github.io/liveditor_demo2/]
(https://liveditors.github.io/liveditor_demo2/%5D). The results show that ISA consistently achieves
slightly better visual quality than the Full-Attention baseline, particularly in motion consistency and
detail preservation.
Q5. TeaCache compatibility.
We provide results for combining ISA with TeaCache [1], a training-free temporal caching method
designed for DiTs. ISA is fully compatible with TeaCache and achieves significant additive speedups.
Setting
(Wan2.2)Only
ISAISA + TeaCache (
)ISA + TeaCache (
)ISA + TeaCache (
)
Text Align 20.09 20.10 20.05 19.98
Quality 7.89 7.78 7.67 7.44
SpeedUp 1.47x 2.69x 3.62x 4.87x
At , ISA+TeaCache achieves a 2.69x speedup with nearly lossless performance (7.89 vs. 7.78
quality). We will include this study in the final version.
[1] TeaCache: Timestep Embedding Tells: It's Time to Cache for Video Diffusion ModelbLsrc
b Lsrc b
b=64
Lsrc
b
Lsrc
δ=0.1 δ=0.15 δ=0.2
δ=0.1
 Replying toRebuttal by Authors
Rebuttal Acknowledgement by Reviewer rGUN
Rebuttal AcknowledgementbyReviewer rGUN 01 Apr 2026, 15:39
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝


Acknowledgement:(a) Fully resolved - My concerns have been adequately addressed. If you select
this option, please consider adjusting your score accordingly.
Reasons:
The authors provide additional experiments and address my concerns.≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23y… 9/21

--- PAGE 10 ---
 Replying toRebuttal Acknowledgement by Reviewer rGUN
Reply Rebuttal Comment by Authors
Reply Rebuttal Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
03 Apr 2026, 17:28
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝



Comment:
We appreciate your continued feedback. We are pleased to have addressed the issues you raised, which
has helped us further refine our work.
Official Review of Submission8035 by Reviewer QiAz
Official ReviewbyReviewer QiAz 11 Mar 2026, 15:49 (modified: 07 Apr 2026, 11:26)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer QiAz
Revisions (/revisions?id=6TZqjeMasF)


Summary:
This paper proposes In-Context Sparse Attention (ISA) for unified video editing under an ICL-style formulation
where source and context tokens are concatenated and processed jointly. The method has two main components:
(i) a pre-selection stage that prunes low-saliency context tokens using pooled coarse attention and Top-K block
selection, and (ii) a grouped computation stage that routes “sharp” queries to full attention while sending “flat”
queries to a block-wise 0-th order Taylor sparse attention approximation. On top of this attention mechanism,
the authors build LIVEditor, a video editing system trained with a large-scale data pipeline and a two-stage
training recipe. Empirically, the paper reports strong results on multiple video-editing benchmarks, along with
meaningful latency improvements over full attention and better quality than several sparse-attention baselines.
Strengths And  Weaknesses:
Strengths
The paper addresses a real and important bottleneck in modern video editing systems: the quadratic cost of
attention under long video sequences, especially when source and context are concatenated in an ICL-style setup.
The overall method is coherent: the paper first motivates that context tokens are less salient than source tokens,
then uses this observation to prune context, and finally adds an adaptive query routing mechanism based on a
sharpness proxy linked to Taylor approximation error. This gives the method a reasonably clear conceptual arc
rather than presenting ISA as a purely heuristic engineering stack. The empirical section is also a strong point: the
authors report results on several benchmarks, compare against both full-attention and sparse-attention
baselines, provide latency measurements, and include ablations over the main sparsity hyperparameters.
Weaknesses
The pre-selection design operates on non-overlapping blocks formed along the flattened sequence dimension,
followed by block-wise mean pooling and Top-K context selection. However, the paper does not explicitly discuss
how this flattening relates to the underlying spatial and temporal structure of video tokens. As a result, tokens
grouped into the same block may be adjacent in sequence while not being adjacent in space or time in the
original video, which makes the semantic meaning of the coarse block representation unclear. This is an
important limitation that should be stated explicitly, since ISA’s pre-selection is performed in flattened token
space rather than with an explicitly spatiotemporal-aware grouping.
The paper treats ICL-style sequence concatenation of source and context tokens as a fixed design assumption
rather than a modeling choice to be justified. The motivation and method are built entirely around the claim that
recent video editing systems concatenate source and context tokens and then apply full attention, after which ISA
prunes and re-organizes the resulting long sequence. However, the paper does not discuss alternative
conditioning strategies — most notably channel concatenation or other fusion schemes — that may avoid the
sequence-length blow-up altogether instead of sparsifying attention after the fact. As a result, the contribution is≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 10/21

--- PAGE 11 ---
narrower than it may first appear: it proposes an efficient sparse-attention solution within one specific ICL
formulation, but does not evaluate whether that formulation itself is preferable to other conditioning interfaces
for video editing.
Soundness:2: fair
Presentation:3: good
Significance:3: good
Originality:2: fair
Key Questions For Authors:
How exactly does the token flattening order relate to the underlying (time, height, width) structure during
pre-selection?
Since ISA forms blocks along the flattened sequence dimension and then averages tokens within each block,
neighboring tokens inside a block need not be neighbors in actual spatiotemporal layout. Please clarify whether
this is an intended design choice, whether ISA should be viewed as operating purely in flattened token space, and
what implications this has for the semantic quality of the coarse block representation and Top-K selection.
Why this matters:
a convincing answer would improve my confidence in the soundness of the pre-selection mechanism.
Why is sequence concatenation treated as the default conditioning interface, and did you consider
alternatives such as channel concatenation or other fusion schemes?
The current paper assumes an ICL-style source/context concatenation setup and then sparsifies attention within
that setup. Please discuss whether ISA is solving an unavoidable problem, or primarily a problem induced by one
particular modeling choice.
Why this matters:
if the authors can justify why sequence concatenation is preferable or unavoidable in their setting, it would
strengthen both significance and soundness.
Limitations:
Yes, but only partially. The authors appropriately acknowledge misuse risks such as misleading content and note
dataset safety filtering, which is valuable; however, the discussion would be stronger if it also explicitly addressed
key technical limitations of ISA - such as its operation in flattened token space, its dependence on sequence
concatenation, and potential failure cases under aggressive sparsification - along with more concrete residual
risks of deceptive or unauthorized video editing.
Overall Recommendation:3: Weak reject: A paper with clear merits, but also some weaknesses, which overall
outweigh the merits. Papers in this category require revisions before they can be meaningfully built upon by
others. Please use sparingly.
Confidence:4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible,
that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related
work.
Compliance With LLM Reviewing Policy:Affirmed.
Code Of Conduct Acknowledgement:Affirmed.
Rebuttal by Authors
Rebuttal
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
31 Mar 2026, 02:34 (modified: 31 Mar 2026, 21:14)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors
Revisions (/revisions?id=AU7RkJmyK5)−
＝




Rebuttal:
Q1. Explain why flattened-space block pooling does not destroy spatiotemporal semantics.≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 11/21

--- PAGE 12 ---
We apologize for the notation in Algorithm 1, which simplified the implementation for clarity. In
practice, our input  are pre-partitioned into structured  spatiotemporal blocks
(similar to https://github.com/hao-ai-
lab/FastVideo/blob/main/fastvideo/attention/backends/video_sparse_attn.py
(https://github.com/hao-ai-
lab/FastVideo/blob/main/fastvideo/attention/backends/video_sparse_attn.py) L24-40), following the
standard procedures in STA and VSA. In other words, prior to being fed into ISA, the input , ,
and  tensors are pre-partitioned into tiles based on spatiotemporal proximity—much like in STA
and VSA. Since this approach is a standard practice employed by nearly all sparse attention
mechanisms in video generation, we did not explicitly detail this aspect in our paper; we sincerely
apologize for this omission. Consequently, the "flattened space" refers only to a hardware-friendly
memory layout rather than a disruption of spatiotemporal adjacency.
Q2. Justify the ICL sequence-concatenation design against channel concatenation alternatives.
We appreciate the reviewer’s insight. To clarify that ICL is a superior architectural choice rather than
a source of "unnecessary overhead," we provide the following evidence:
1. During the rebuttal, we trained a channel concatenation baseline on our dataset for 5 days
(5*24hours) across 4 nodes. As shown in the table below, ICL significantly outperforms the
channel concatenation baseline in all metrics.
2. The advantages of ICL for video tasks have been substantiated by prominent works such as
InstructX [1], UniVideo [2], and EditVerse [3].
3. Regarding the experiments on VACE (cross-attention/controlnet), please refer to our response
to reviewer mj4G.
Method (Wan2.2)QualityText
AlignTemporal
ConsistencyEditing
QualityPick Score
(Frame)Pick Score
(Video)
Channel
Concatenation5.69 18.88 22.43 18.15 96.57 97.12
ISA (Ours) 7.89 20.09 27.19 24.55 99.32 99.22
[1]. InstructX: Towards Unified Visual Editing with MLLM Guidance [2]. UniVideo: Unified
Understanding, Generation, and Editing for Videos [3]. EditVerse: Unifying Image and Video Editing
and Generation with In-Context LearningQ,K,V 4×4×4
QK
V
 Replying toRebuttal by Authors
Rebuttal Acknowledgement by Reviewer QiAz
Rebuttal AcknowledgementbyReviewer QiAz 04 Apr 2026, 14:05
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝


Acknowledgement:(a) Fully resolved - My concerns have been adequately addressed. If you select
this option, please consider adjusting your score accordingly.
Reasons:
I thank the authors for the thorough rebuttal.
Regarding Q1, the clarification that tokens are pre-partitioned into spatiotemporal blocks prior to
ISA (following standard practice in STA/VSA) fully addresses my concern. The issue was indeed one
of notation and exposition rather than a fundamental design flaw. I would recommend making this
explicit in the revised paper (e.g., a brief note in Section X or Algorithm 1).
Regarding Q2, the newly trained channel concatenation baseline provides direct empirical evidence
that ICL-style concatenation is not merely a convenience but a meaningfully better design choice
for this setting. The consistent improvement across all metrics is convincing. Combined with the
references to prior work validating ICL for video tasks, this satisfactorily justifies the architectural
choice.
Given that both of my main concerns are resolved, I am willing to raise my score accordingly.≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 12/21

--- PAGE 13 ---
 Replying toRebuttal Acknowledgement by Reviewer QiAz
Reply Rebuttal Comment by Authors
Reply Rebuttal Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
04 Apr 2026, 17:16
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝



Comment:
We sincerely thank the reviewer for the constructive feedback. In the revised manuscript, we will
explicitly clarify that tokens are pre-partitioned into spatiotemporal blocks prior to the application of
ISA. We also appreciate the recognition of our algorithm's merits and the effort invested in providing
these suggestions.
We are encouraged that our responses have addressed all your concerns and that you have expressed
a willingness to raise the score. We would highly appreciate it if you could manually adjust the "Overall
Recommendation" (by using the "Edit" button) score accordingly to reflect our discussion.
 Replying toRebuttal Acknowledgement by Reviewer QiAz
Author AC Confidential Comment by Authors
Author AC Confidential Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
07 Apr 2026, 14:36 Program Chairs, Senior Area Chairs, Area Chairs, Authors−
＝

 
Comment:
Dear Area Chair,
We are writing to bring to your attention a pending score update for our submission.
During the discussion phase, Reviewer QiAz explicitly stated their intention to increase the score,
noting: "Given that both of my main concerns are resolved, I am willing to raise my score accordingly."
However, it appears the reviewer has not yet implemented this change in the system.
We would like to clarify that the current rating of "3: Weak Reject" is the original score from the initial
review. Based on the reviewer’s final feedback, the revised assessment should be "4: Weak Accept."
We provide this clarification to ensure the current score is not misinterpreted as the finalized rating
following the rebuttal.
Thank you for your time and for overseeing the review process.
Best regards, Authors
 Replying toAuthor AC Confidential Comme nt by Authors
Author AC Confidential Comment by Area Chair LfYE
Author AC Confidential CommentbyArea Chair LfYE 07 Apr 2026, 18:31
Program Chairs, Senior Area Chairs, Area Chairs, Authors−
＝


Comment:
Thank you. That will be taken into consideration. AC.
Official Review of Submission8035 by Reviewer mj4G
Official ReviewbyReviewer mj4G 10 Mar 2026, 22:09 (modified: 07 Apr 2026, 11:26)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer mj4G
Revisions (/revisions?id=M83r4YIuxb)

≡
≡
≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 13/21

--- PAGE 14 ---
Summary:
This paper approaches in-context learning–based video editing from the perspective of sparse attention, and
proposes In-Context Sparse Attention to reduce the computational cost of long-sequence video editing while
preserving editing quality.
Strengths And  Weaknesses:
Strengths
1.The authors first analyze statistical characteristics of the attention distributions and provide a well-motivated
rationale for their Pre-Selection mechanism.
2.They further propose Block-Wise 0-th Order Taylor Sparse Attention, which constitutes a structurally simple and
direct sparsification strategy.
3.The paper provides both Triton and TileLang implementations and conducts extensive experiments on
EditVerseBench and other benchmarks. Multiple sparse attention baselines are carefully compared, offering
comprehensive empirical validation of the proposed method.
4.The data pipeline is well described, and the data distribution is clearly analyzed, which is a strength of the paper.
Weaknesses
1.However, the description of the editing model itself is relatively brief. The detailed presentation of the sparse
mechanism occupies substantial space, which comes at the expense of a more thorough explanation of the
editing framework. The authors are encouraged to provide a more detailed description of the editing model
architecture, particularly clarifying how different conditioning is used.
2.In addition, the necessity of the in-context learning formulation deserves further discussion. While the paper
focuses on improving efficiency under the in-context setting, it does not examine whether in-context conditioning
is inherently superior to a cross-conditioning alternative. It would be informative to understand the performance
trade-offs and efficiency implications of using a cross-conditioning design instead.
3.Regarding Theorem 3.1, the proof appears somewhat simplified. The linearization and local smoothness
assumptions play a central role in the derivation, but are somehow too strong. The result serves more as a
theoretical justification rather than a rigorous proof. Moreover, the provided bound is relatively loose and does
not offer a tight characterization of the approximation error.
4.Finally, as a video editing method, the paper primarily presents single-frame visualizations. The absence of
multi-frame visualizations or accompanying video results somewhat limits the reviewer’s ability to fully assess
temporal consistency and editing stability.
Soundness:3: good
Presentation:3: good
Significance:3: good
Originality:2: fair
Key Questions For Authors:
I am inclined to increase my score if the authors can address the following concerns (listed in order of
importance):
1.Could the authors provide some comparison results with non-in-context video editing models?
2.The authors are also encouraged to include a visualization of the video results in the rebuttal by presenting
selected frames (or video clips), so that the model’s video editing capability can be better demonstrated.
3.In addition, the authors may consider providing a more refined bound analysis (optional).
Limitations:
Yes, the author discusses the potential negative social impacts that video editing models may cause, as they are
highly sensitive to privacy.
Overall Recommendation:5: Accept: Technically solid paper, with high impact on at least one sub-area of AI or
moderate-to-high impact on more than one area of AI, with good-to-excellent evaluation, resources,
reproducibility, and no unaddressed ethical considerations.
Confidence:4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible,
that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related
work.
Compliance With LLM Reviewing Policy:Affirmed.2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 14/21

--- PAGE 15 ---
Code Of Conduct Acknowledgement:Affirmed.
Final Justification:
The rebuttal has mainly addressed my concerns. Therefore, I recommend this paper for acceptance.
Rebuttal by Authors
Rebuttal
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
31 Mar 2026, 02:51 (modified: 31 Mar 2026, 21:14)
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors
Revisions (/revisions?id=3uOwxDHF0Q)−
＝




Rebuttal:
Q1. Clarify LIVEditor architecture and conditioning.
ISA is the core contribution, while LIVEditor is the framework used to validate it. We kept its
description concise because the backbone is standard. The main points are:
1. Backbone & ICL. Built on Wan2.2, LIVEditor concatenates source/context video latents with
instruction tokens into one sequence and processes them jointly with shared attention blocks.
2. Conditioning & RoPE. We use decoupled RoPE, encoding source and context groups
independently to reduce positional bias and better handle variable sequence lengths.
3. Scope. ISA only replaces the attention computation; the overall conditioning interface and
training recipe remain standard and are detailed in Appendix B.
Q2. Explain whether ICL is genuinely better than cross-conditioning.
To clarify that ICL is not merely unnecessary overhead, we provide the following evidence:
1. During the rebuttal, we trained a cross-conditioning (VACE) baseline on our dataset for 5 days
(24*5 hours) across 4 nodes. As shown below, ICL significantly outperforms cross-conditioning
in all metrics.
2. The advantages of ICL for video tasks have been substantiated by InstructX [1], UniVideo [2],
and EditVerse [3].
Method
(Wan2.2) QualityText
AlignTemporal
ConsistencyEditing
QualityPick Score
(Frame)Pick Score
(Video)
VACE 5.61 18.63 . 21.39 15.82 96.58 96.39
ISA (Ours) 7.89 20.09 27.19 24.55 99.32 99.22
[1]. InstructX: Towards Unified Visual Editing with MLLM Guidance [2]. UniVideo: Unified
Understanding, Generation, and Editing for Videos [3]. EditVerse: Unifying Image and Video Editing
and Generation with In-Context Learning
Q3. Strengthen the proof of Theorem 3.1.
We strengthen Theorem 3.1 by using a second-order Taylor expansion with integral remainder,
clarifying the relation between  and , and formalizing local smoothness with a Lipschitz
assumption.
Theorem. Let  and  be the true and approximate attention distributions
for token . Let  be the block-wise sharpness metric. Assuming
the attention energy  is -Lipschitz within the block, where  is determined by the
spectral norms of projection weights , the expected approximation error
 is bounded by:|J|2Mu
S1(i)=σ(zi)S2(i)=σ(~zi)
i∈BlockuMu≜Ei∈Blocku[|S2(i)|2
2]
f(i)=|S2(i)|2
2L L
|WQ|,|WK|
Eu=Ei∈Blocku[∥S1(i)−S2(i)∥2
2]
Eu≤(Mu+Lδ)⋅Ei∈Blocku[|Δzi|2
2]+CHE[|Δzi|4
2]≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 15/21

--- PAGE 16 ---
where  is the block diameter and  is a constant related to the maximum curvature (Hessian) of the
softmax function.
Proof.
Step 1. Expand  around :
With bounded Hessian entries (e.g., ), we obtain:
Step 2. The spectral norm of the Jacobian is . We use . For the
operating range of diffusion models,  is positively correlated with . Using
, and noting that for ,  is increasing, while for , 
remains bounded by , we adopt the conservative upper bound  to link the
bound to .
Step 3. Let  and . The Lipschitz constant  of  is well-defined since
 is bounded by . For any  in a block of diameter , 
, so
Combining Steps 1 and 3 gives:
The proof is complete. 
Q4. Provide multi-frame visualizations or video results.
To address the limitations of single-frame comparisons, we have provided a video-based demo in
the supplementary link (https://liveditors.github.io/liveditor_demo1/
(https://liveditors.github.io/liveditor_demo1/)). Regarding Fig. 18 (Row 1, Col 3), we apologize for
the drafting error: the label should be "Add object" (specifically, a cherry tomato), which correctly
reflects the intended edit.δ CH
σ(z)~zi
Δpi=J(~zi)Δzi+∫1
0(1−t)H(~zi+tΔzi)[Δzi⊗Δzi]dt
|H|∞≤1
|Δpi|2
2≤|J(~zi)|2
2⋅|Δzi|2
2+CH|Δzi|4
2
|J|2=pmax(1−pmax)Mu≈∑p2
k
pmax(1−pmax) |p|2
2
p2max≤|p|2
2 pmax∈(0,0.5]|J|2 pmax>0.5∥J∥2
2
|p|2
2 |J(~zi)|2
2≤|S2(i)|2
2
Mu
f(i)=|S2(i)|2
2g(i)=|Δzi|2
2Lf(i)
∇f=2∑pk(J∇z) 2|WQ||WK|i δ|f(i)−Mu|≤Lδ
E[f(i)g(i)]=E[(Mu+(f(i)−Mu))g(i)]  ≤MuE[g(i)]+E[|f(i)−Mu|⋅g(i)] ≤(Mu+L
Eu≤(Mu+Lδ)⋅E[|Δzi|2
2]+O(E[|Δzi|4
2])
□
 Replying toRebuttal by Authors
Rebuttal Acknowledgement by Reviewer mj4G
Rebuttal AcknowledgementbyReviewer mj4G 03 Apr 2026, 12:49
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝


Acknowledgement:(a) Fully resolved - My concerns have been adequately addressed. If you select
this option, please consider adjusting your score accordingly.
Reasons:
The authors have adequately addressed my questions.
 Replying toRebuttal Acknowledgement by Reviewer mj4G
Reply Rebuttal Comment by Authors
Reply Rebuttal Comment
byAuthors (Lichen Bai (/profile?id=~Lichen_Bai1), Zeke Xie (/profile?id=~Zeke_Xie1), Shitong Shao
(/profile?id=~Shitong_Shao1), Haopeng Li (/profile?id=~Haopeng_Li4), +3 more (/group/edit?
id=ICML.cc/2026/Conference/Submission8035/Authors))
03 Apr 2026, 17:28
Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors−
＝



Comment:≡
≡2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 16/21

--- PAGE 17 ---
Thank you for your response. We are glad to have resolved the raised issues and further strengthened
our work.
LLM Feedback by Program Chairs
LLM FeedbackbyProgram Chairs 29 Jan 2026, 23:21 Conference, Authors  
Feedback:
Dear Author,
We hope you found the PAT automated pre-submission feedback helpful for your ICML 2026 submission.
We are currently gathering feedback to gauge the quality and usefulness of the PAT Program. Could you spare a
few minutes to share your experience in the link below? Your insights will directly help us improve the tool's
accuracy and utility for future authors.
https://docs.google.com/forms/d/e/1FAIpQLSdZ_mSU0bBXa82HiWlfTuFIx3UhJiLeiOuEh4gS1ZQ1CKT65A/viewform
?pageHistory=0,1&entry.1908739883=70u0Cbdkd5&entry.1347704798=A
(https://docs.google.com/forms/d/e/1FAIpQLSdZ_mSU0bBXa82HiWlfTuFIx3UhJiLeiOuEh4gS1ZQ1CKT65A/viewfor
m?pageHistory=0,1&entry.1908739883=70u0Cbdkd5&entry.1347704798=A)
Thank you for your time, Paper Assistant Tool (PAT) Team, Google Research.
LLM Feedback by Program Chairs
LLM FeedbackbyProgram Chairs 19 Jan 2026, 18:42 Conference, Authors  
Feedback:
Hello!
You requested a review of your paper submitted to ICML using the Google Paper Assistant Tool (PAT). The
resulting AI Feedback can be found below. Note that this feedback is posted automatically, and is only visible to
authors. Importantly, the feedback will not be used in the review process. Reviewers, area chairs, and program
committee members will not have access to the PAT feedback.
Disclaimer: Please note that the models used by the PAT pipeline are not infallible; they may hallucinate and make
mistakes. Authors should treat the generated feedback with the same critical eye they would apply to a human
review.
PAT Feedback Model: MODEL_A
PATLibraryRunPipeline:
HIGH LEVEL SUMMARY
Paper Summary
The paper "Lightning Unified Video Editing via In-Context Sparse Attention" addresses the computational
overhead of attention mechanisms when applying In-Context Learning (ICL) to video editing. The authors
introduce In-context Sparse Attention (ISA), a framework designed to reduce this complexity. ISA employs a pre-
selection strategy to prune redundant context tokens, motivated by the observation that context tokens are less
salient than source tokens. It also utilizes a dynamic query grouping mechanism that routes "sharp" queries to
full attention and "flat" queries to an efficient 0-th order Taylor approximation, based on a proposed theoretical
link between query sharpness and approximation error. Furthermore, the paper introduces LIVEditor, a model
utilizing ISA, trained on a newly curated 1.7M-sample dataset. Experimental results on benchmarks such as
EditVerseBench, IVE-Bench, and VIE-Bench suggest that LIVEditor achieves competitive performance with reduced
latency.
Key Issues Roadmap
[1. Introduction, Background, and Context]: Potential inaccuracy in the repeated use of the term "lossless"
to describe the ISA framework, given that it employs approximations (token pruning and Taylor expansion).2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 17/21

--- PAGE 18 ---
[2. Methodology: ISA and LIVEditor Framework]: Potential critical discrepancies between the methodology
description in Section 3 and the pseudocode in Algorithm 1 regarding the implementation of Pre-selection
and Sharpness calculation. Additionally, the reliance on an undisclosed internal model for data generation
hinders reproducibility.
[3. Theoretical Analysis and Proofs]: Critical concerns regarding the mathematical correctness of the
theoretical foundation; specifically, the interpretation of the relationship between the softmax Jacobian norm
and distribution variance (Lemma F.1) appears incorrect, potentially invalidating the proof of Theorem 3.1.
[4. Experimental Validation and Results]: Need for clarification regarding the configuration of sparse
attention baselines (Table 2) to ensure fair comparison, the distinction between module-level (60%) and end-
to-end latency reduction claims, and the limited experimental validation on long video sequences.
DETAILED SEGMENT REVIEWS
[1] SEGMENT: 1. Introduction, Background, and Context
PAGES: [[1, 3], [9, 11]]
Summary: The reviewed segments include the Introduction (Section 1), Preliminaries (Section 2), Impact
Statement, and References (Pages 1-3, 9-11). The introduction motivates the work by identifying the
computational bottleneck caused by quadratic attention costs when applying In-Context Learning (ICL) to video
editing. The authors argue this is exacerbated by the concatenation of source and context tokens, a structure
unexploited by existing sparse methods. They propose In-context Sparse Attention (ISA), which utilizes context
pruning and dynamic query routing based on a theoretical link between query sharpness and approximation
error. The paper also introduces the LIVEditor model and a corresponding large-scale dataset. The contributions
are summarized, claiming significant latency reduction while maintaining performance. The Preliminaries section
provides background on standard, block sparse, and pooling attention.
Potential Mistakes and Improvements:
1. Clarity and Accuracy of the Term "Lossless": The paper frequently describes the proposed ISA framework
as "lossless" (e.g., Abstract L037: "the first lossless sparse framework"; Introduction L073). However, the
methodology explicitly employs approximations: (1) pruning context tokens (L046) and (2) using a 0-th order
Taylor expansion for attention approximation (L047, L231-233). These are mathematically lossy operations
compared to full attention. While the authors likely mean "without compromising visual fidelity" (L048), and
empirical results support maintained performance, the term "lossless" is potentially misleading as it typically
implies exact mathematical reconstruction. The authors should clarify their terminology (e.g., using "visually
lossless" or "performance preserving") to accurately reflect the nature of the approximation.
2. Accuracy of Notation in Preliminaries (Block Sparse Attention): In Section 2, when describing early
approaches to element-wise sparse attention (L145-148), the notation PQK = M ⊙ PQK (L147) is used. This
notation implies that the attention weights (P_QK), which are calculated post-softmax, are masked by a binary
mask M. If M introduces zeros, the rows of the resulting P_QK will generally no longer sum to 1. This is
inconsistent with the standard definition of attention unless renormalization is implicitly assumed. If the
intention is to describe masking the scores (S_QK) before softmax, the notation should be adjusted for
accuracy.
Minor Corrections and Typos:
L153-155: The mathematical notation defining the partitioned blocks of Q, K, and V is awkwardly formatted
with misplaced indices and limits, hindering readability. For example, {Qi ∈ R^{B×H×LQ×D}}NQ_{i=1} should
be revised for standard clarity (e.g., {Qi ∈ R^{B×H×LQ×D}}\}_{i=1}^{NQ}).
[2] SEGMENT: 2. Methodology: ISA and LIVEditor Framework
PAGES: [[3, 6], [13, 15], [20, 24]]
1. Summary
The reviewed segment (Sections 3, Appendices B, C, G, H, I) details the methodology, focusing on the In-context
Sparse Attention (ISA) mechanism and the LIVEditor framework. ISA aims to accelerate attention in In-Context
Learning (ICL) for video editing. It employs (1) Pre-selection to prune context tokens based on coarse attention
scores, and (2) Grouped Computation, which dynamically routes queries based on a "sharpness" metric (Mi).
Sharp queries use full attention, while flat queries use a Block-Wise 0-th order Taylor approximation. Theorem 3.12026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 18/21

--- PAGE 19 ---
attempts to link Mi to the approximation error. LIVEditor integrates ISA and is trained on a 1.7M dataset curated
via an automated pipeline (Appendix C). Implementation details and pseudocode are provided in Appendices H
and I.
2. Potential Mistakes and Improvements
1. [Correctness/Clarity] Discrepancies Between Methodology Description and Algorithm 1: There are
critical inconsistencies between the description of ISA in Section 3 and the pseudocode in Algorithm 1
(Appendix H), leading to ambiguity in the core mechanisms.
Pre-selection Strategy: Section 3 (Page 4, L219-220) states that context importance is based on Source
Queries attending to Context Keys (Qsrc x Kctx). However, Algorithm 1 (L1220) calculates sctx by
summing Scoarse[:, :, Lsrc :, :]. Assuming standard indexing where source precedes context,
this slice corresponds to Context Queries attending to All Keys (Qctx x Kall).
Sharpness Calculation: The theoretical framework (Theorem 3.1) suggests sharpness relates to the
variance of attention across all keys (Kc). However, Algorithm 1 (L1226) calculates sharpness Svar using
Var(Scoarse[:, :, :, : Lsrc], dim=-1), considering variance only across Source Keys (Ksrc).
2. [Validity/Clarity] Theoretical Justification and Definition of Sharpness (Mi): The theoretical grounding for
the sharpness metric Mi has weaknesses in its derivation and definition.
Proof Rigor (Appendix G): The proof of Theorem 3.1 relies on the step Ei[Var(S2(i))] =
Eu[Var(S3(u))] = Mi (L1151-1152). While the proof argues that the mean E[S2] is approximated by S3
(L1148), the transition to the equivalence of their variances is not formally derived. This weakens the
justification for using Mi as the error proxy.
Definition Clarity (Section 3): The definition of Mi (Page 5, L261 and L273) involves an expectation E[...].
If Mi is used as a per-block metric for routing (L279), defining it using an expectation (which implies a
global metric) is confusing and needs clarification.
3. [Correctness] Inconsistency in Taylor Approximation Update Rule (Eq. 4 vs. Algorithm 2): The update rule
for the 0-th order Taylor approximation differs between the main text and the pseudocode regarding the
block size scaling factor. Equation (4) (L238) scales the normalization factor ℓi by LK, but does not scale the
output accumulator update Oi. Algorithm 2 (L1306-1307) scales both ℓi and Oi by the block size B. If Vc is
the block mean, the output accumulator should be scaled to represent the total contribution of the block.
4. [Clarity/Reproducibility] Reproducibility of Data Pipeline (Appendix C): The data curation pipeline relies
on an undisclosed "internal 14-billion-parameter" video diffusion model (L760) and proprietary VLMs (Gemini
2.5, GPT-4o). The reliance on the internal VDM significantly hinders the independent recreation of the dataset
and the full reproducibility of the LIVEditor results.
5. [Clarity/Correctness] Indexing Errors in Pseudocode (Algorithm 1): Algorithm 1 (e.g., L1220, L1226)
incorrectly uses token sequence lengths (Lsrc) to index the block-level matrix (Scoarse). Block indices (e.g.,
Lsrc/b) should be used instead.
3. Minor Corrections and Typos
Page 23, Algorithm 1, Line 10 (L1220): The summation symbol P is used without defining the summation
indices or axis (the comment suggests summing along the Q dimension).
[3] SEGMENT: 3. Theoretical Analysis and Proofs
PAGES: [[4, 5], [16, 16], [18, 22]]
1. Summary The segment under review (Section 3 on Pages 4-5, and Appendices D.1, F, G on Pages 16, 18-22)
presents the theoretical analysis underpinning the In-context Sparse Attention (ISA) mechanism, specifically
focusing on justifying the dynamic query grouping strategy. The core theoretical component is Theorem 3.1 (Page
5), which claims to bound the approximation error () of the 0-th order Taylor sparse attention by the product of
the coarse-grained variance (, sharpness) and an intra-block variance term. This theorem is intended to
validate the use of sharpness () as a proxy for the approximation error. Appendix F includes Lemma F.1
regarding the softmax Jacobian, and Appendix G details the proof of Theorem 3.1.
2. Potential Mistakes and Improvements There are critical concerns regarding the mathematical correctness
and rigor of the theoretical analysis, specifically the proof and interpretation of Theorem 3.1.
1. [Correctness] Incorrect Relationship between Softmax Jacobian Norm and Distribution Variance. A
fundamental error exists in the interpretation of the Frobenius norm of the softmax Jacobian ( ).
Lemma F.1 (L963) incorrectly claims  is proportional to the variance of the probability distribution.Ei
Mi
Mi
|J|F
|J|F2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 19/21

--- PAGE 20 ---
Lines 1085-1087 state: "  increases as P tends toward a one-hot distribution (corresponding to sharp
regions with high variance)."
This is mathematically incorrect. Based on the derivation in Eq (7) ( ), if  is one-
hot (maximum variance/sharpness),  and , resulting in . The Jacobian norm is
minimized, not maximized, when the distribution is sharp.
2. [Correctness] Invalid Proof of Theorem 3.1 (Appendix G). The proof of the main theorem is invalid as it
relies on the incorrect interpretation identified above.
The proof utilizes the first-order Taylor expansion bound (Eq 10): Error .
The transition to the variance-based bound (Eq 11), , relies on the assumption
(L1088-1091) that the Jacobian norm is bounded by the variance. Since this relationship is false (they are
inversely related regarding sharpness), the derivation is unsound, and Theorem 3.1 is unproven.
3. [Validity] Contradiction between Theoretical Framework and Methodology. The provided theoretical
framework contradicts the proposed methodology. The ISA mechanism routes sharp queries (high variance)
to full attention based on the empirical observation that they lead to high approximation errors (Fig 6).
However, the theoretical analysis presented (Eq 10), when interpreted correctly, implies that sharp
distributions have a small Jacobian norm, suggesting the error bound is small. The theory fails to support the
design of the ISA mechanism.
4. [Rigor] Unjustified Link between Token-level and Block-level Variance (Appendix G). Step 2 of the proof
attempts to link the token-level variance  to the block-level variance . The analysis (L1134-
1150) argues that the coarse-grained attention approximates the mean of the fine-grained attention (
). However, it concludes with an equality of variances in Eq 14: . This jump
from an approximation of means to an equality of variances lacks rigorous justification.
5. [Correctness] Inconsistent Definition of Error (Theorem 3.1 vs Figure 16). Theorem 3.1 (L260) defines the
approximation error  based on a squared L2 norm, which must be non-negative. However, Figure 16 (Page
22) plots "Taylor Error" with significant negative values (e.g., -3e9). This visualization is inconsistent with the
definition in the theorem.
3. Minor Corrections and Typos
Page 16, Line 843: The text refers to "(Figs. 6 and D.1)". This likely refers to Figure 16.
Page 18, L979: The inline comments within the derivation of Eq (7) (e.g., "# ...") disrupt the
mathematical flow and should be formatted appropriately (e.g., as side notes or separate text).
Page 19, L1024: The equation for Var(p) is missing a summation symbol: .
Page 20, L1083: The expression for the squared Frobenius norm seems to be missing the square on the
partial derivatives in the provided text rendering: .
[4] SEGMENT: 4. Experimental Validation and Results
PAGES: [[6, 8], [12, 13], [15, 19]]
1. Summary The segment under review (Section 4 and corresponding Appendices A, B, C, E) details the
experimental validation of the LIVEditor framework and the In-context Sparse Attention (ISA) mechanism. The
experimental setup describes the creation of a 1.7M sample dataset using an automated pipeline (Appendix C)
and a two-stage training regimen (Section 4.1, Appendix B). The evaluation utilizes four benchmarks:
EditVerseBench, IVE-Bench, VIE-Bench, and FiVE-Bench (Appendix A). The main results (Section 4.2, Appendix E)
present comparisons against state-of-the-art video editing methods (Tables 1, 13, 14) and alternative sparse
attention mechanisms (Table 2). The authors report that LIVEditor (ISA) achieves leading performance metrics
while offering efficiency gains, including a 1.47x end-to-end speedup over FlashAttention-3. Ablation studies
(Section 4.3) analyze the impact of the training stages and the sensitivity to ISA hyperparameters (Figure 9).
2. Potential Mistakes and Improvements
I. MISSION CRITICAL: Fairness & Baselines
1. Missing Configuration of Sparse Attention Baselines (Table 2): Table 2 compares ISA against several
sparse attention baselines (e.g., VSA, STA, Radial Attention). The configuration parameters (e.g., sparsity
ratios, window sizes) for these baselines are not provided. This information is necessary to assess whether
the comparison is fair, specifically regarding the trade-off between performance (Quality metrics) and
efficiency (SpeedUp).|J|F
|J|2
F=S2−2S3+S2
2P
S2=1S3=1 |J|2
F=0
≤|JS2|2
F⋅|ΔZ|2
2
Ei≤Var(S2(i))⋅|ΔZ|2
Var(S2(i)) Mi
E[S2]≈S3 Ei[Var(S2(i))]=Mi
Ei
δ2
ij=δij
Var(p)=1
N∑(pi−¯p)2
|J|2
F=∑k∑j(∂pk
∂zj)22026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 20/21

--- PAGE 21 ---
2. Clarity on Base Model Capacity: The implementation details (L366) state that LIVEditor is derived from "Wan
2.2". The paper does not specify the parameter count or architectural details of this base model. To assess
compute parity with other state-of-the-art methods (e.g., Ditto, Lucy Edit), it is necessary to clarify the
capacity of LIVEditor relative to these baselines.
II. CLARITY AND CORRECTNESS
1. Contradictory Training Configuration (Batch Size): There is a factual contradiction regarding the training
setup. Section 4.1 (L368, L371) reports a "global batch size of 64" for both training stages. Appendix B (L692)
reports utilizing 32 GPUs to "maintain a global batch size of 16." This discrepancy requires correction for
reproducibility.
2. Ambiguity in Table 2 Methodology: The methodology for the comparison in Table 2 is unclear. L415-416
state that ISA was applied "in a training-free manner" to the pre-trained LIVEditor (full-attn). However, the row
is labeled "LIVEditor (ISA)," which typically denotes the model trained with ISA. Furthermore, the metrics in
Table 2 (e.g., Editing Quality 24.15) differ slightly from the trained model in Table 1 (Editing Quality 24.55). The
authors must clarify the exact configuration used for LIVEditor (ISA) in Table 2 and explain the minor
discrepancy with Table 1.
3. Accuracy of "Lossless" Claims: The paper claims "lossless acceleration" (L044, L050) and a "lossless sparse
framework" (L037). However, Table 1 shows a slight degradation in the Video Pick Score metric for LIVEditor
(ISA) compared to LIVEditor (full-attention) (99.15 vs 99.19). While performance improves on most metrics,
the term "lossless" is strictly inaccurate if any metric declines, and should perhaps be qualified (e.g., "near-
lossless" or "fidelity-preserving").
III. EFFICIENCY & TRADE-OFFS
1. Clarity of Latency Reduction Claims (Module vs. End-to-End): The abstract claims a "~60% reduction in
latency" (L040). This figure appears derived from Figure 2, which measures the isolated attention kernel
latency. However, the end-to-end speedup reported in Table 2 is 1.47x (compared to FA3), corresponding to a
~32% latency reduction. The paper should clarify, particularly in the abstract, that the 60% reduction refers to
the attention module latency, rather than the overall end-to-end inference latency.
2. Missing Details for End-to-End Speedup Measurement: The 1.47x end-to-end speedup (Table 2, L701) is
reported during "full 32-step inference (with CFG)". The sequence length (or video resolution and frame
count) used for this measurement is not provided. As Figure 2 indicates that ISA's efficiency gain is highly
dependent on sequence length, this context is necessary for interpreting and reproducing the result.
IV. ABLATION & ATTRIBUTION
1. Validity of Hyperparameter Ablation Methodology (Figure 9): The ablation study analyzing sensitivity to
ISA hyperparameters ( α f, α ns, α s) is conducted in a "training-free manner" (L401). However, Figure 7
demonstrates that fine-tuning the model with ISA significantly reduces approximation error, suggesting the
model adapts to the sparsity. Consequently, the sensitivity trends observed in the training-free setting (Figure
9) may not accurately reflect the behavior of the final, trained LIVEditor (ISA) model.
V. ROBUSTNESS & GENERALIZATION
1. Limited Evaluation on Long Sequences: A primary motivation for ISA is handling the computational
bottleneck of long video sequences (L089-092). However, the evaluation explicitly omitted the long subset of
the IVE-Bench (129-1,024 frames) (L627-628). This omission limits the validation of ISA's effectiveness in the
domain it is specifically designed to address.
3. Minor Corrections and Typos
L281, L357: The rendering of "Señorita-2M" appears to have an extraneous tilde character (˜) artifact in the
PDF rendering.
L683, L745, L774, L783, L829, L836: The captions for Tables 5 through 10 have an extraneous closing
parenthesis. For example, L683: "(Rigid)). LIVEditor".
L944: The caption for Table 13 ends with two periods ("overall..").About OpenReview (/about)
Hosting a Venue (/group?
id=OpenReview.net/Support)
All Venues (/venues)
Sponsors (/sponsors)
News (/group?
id=OpenReview.net/News&referrer=[Homepage]
(/))FAQ (https://docs.openreview.net/getting-
started/frequently-asked-questions)
Contact (/contact)
Donate (/donate)
Terms of Use (/legal/terms)
Privacy Policy (/legal/privacy)
OpenReview (/about)is a long-term project to advance science through improved peer review with legal nonprofit status.
We gratefully acknowledge the support of theOpenReview Sponsors (/sponsors). © 2026 OpenReview2026/5/5 22:23 Lightning Uniﬁed Video Editing via In-Context Sparse Attention | OpenReview
https://openreview.net/forum?id=70u0Cbdkd5&referrer=%5BAuthor Console%5D(%2Fgroup%3Fid%3DICML.cc%2F2026%2FConference%2FAuthors%23… 21/21


